The MUSE-Faint survey: I. Spectroscopic evidence for a star cluster in Eridanus 2 and constraints on MACHOs as a constituent of dark matter

We aim to provide spectroscopic evidence regarding the nature of the putative star cluster in Eridanus 2 and to place constraints on the mass and abundance of massive astrophysical compact halo objects (MACHOs) as a constituent of dark matter. Methods. We present spectroscopic observations of the central square arcminute of Eridanus 2 from MUSE-Faint, a survey of ultra-faint dwarf galaxies with the Multi Unit Spectroscopic Explorer on the Very Large Telescope. We derive line-of-sight velocities for possible member stars of the putative cluster and for stars in the centre of Eridanus 2. We discuss the existence of the cluster and determine new constraints for MACHOs using the Fokker-Planck diffusion approximation. Results. Out of 182 extracted spectra, we identify 26 member stars of Eridanus 2, seven of which are possible cluster members. We find intrinsic mean line-of-sight velocities of $79.7^{+3.1}_{-3.8}\,\mathrm{km}\,\mathrm{s}^{-1}$ and $76.0^{+3.2}_{-3.7}\,\mathrm{km}\,\mathrm{s}^{-1}$ for the cluster and the bulk of Eridanus 2, respectively, and intrinsic velocity dispersions of ${<}7.6\,\mathrm{km}\,\mathrm{s}^{-1}$ (68-$\%$ upper limit) and $10.3^{+3.9}_{-3.2}\,\mathrm{km}\,\mathrm{s}^{-1}$, respectively. This indicates the cluster most likely exists as a distinct dynamical population hosted by Eridanus 2, without surplus of dark matter over the background distribution. Among the member stars in the bulk of Eridanus 2, we find possible carbon stars, alluding to the existence of an intermediate-age population. We derive constraints on the fraction of dark matter that can consist of MACHOs with a given mass between $1$-$10^5\,M_\mathrm{sun}$. For dark matter consisting purely of MACHOs, the mass of the MACHOs must be less than ${\sim}7.6\,M_\mathrm{sun}$ and ${\sim}44\,M_\mathrm{sun}$ at a $68$- and $95$-$\%$ confidence level, respectively. (Abridged)

==> Eri2.dat <==
# ID      RAdeg    DEdeg     Sep  SNR  RVel  e_RVel [FeH] e_[FeH] plx  e_plx F606Wmag F814Wmag L_Isochrone f_Member L_Cluster RVelULySS e_RVelULySS SpType       [FeH]TheCannon
     5256 56.08333 -43.53397 25.4  6.5  64.5 14.5   -1.16 0.30               23.27    22.92    1.0000      1                   76.8     12.8        F4V...G4V                  
     6664 56.08621 -43.52849 24.3  9.3  45.3 13.2   -2.11 0.47               22.93    22.83    1.0000      1                   54.6     16.0        B9III                      
     7760 56.08675 -43.52349 38.3  5.7 111.2 18.2   -2.18 0.56               23.66    23.43    0.0000      0                   33.0     11.6        G0...K1V                   
     8643 56.09378 -43.53447  5.3  6.2  86.4 15.3   -1.48 0.17                        25.02                0                   67.0     12.8        F4V                        
     9242 56.09260 -43.52854 16.5  5.9  78.4 23.8   -2.70 0.68               23.62    23.25    0.9998      1                   69.0     13.8        G5III..K0III               
     9304 56.09734 -43.53763 19.8  8.1  47.1 14.2   -1.71 0.36               22.94    22.84    1.0000      1                   58.3     17.9        B8II-III                   
     9594 56.09649 -43.53388  9.5  5.6  56.4 18.3   -2.64 0.79               23.84    23.51    1.0000      1        0.80505    59.6     36.2        A...F/sdG2                 
     9653 56.09155 -43.52363 34.4  5.6  62.4 26.0   -3.02 1.24               23.51    23.19    1.0000      1                   78.1     12.8        F8...G0                    
    11171 56.09772 -43.52349 36.8  5.9  65.8 20.3   -1.00 0.86               23.14    23.25    1.0000      1                   71.8     11.8        B9III...A0V                
    11439 56.09890 -43.52341 38.2  7.8  43.6 14.7   -1.59 0.40               22.90    22.83    1.0000      1                   63.7     18.8        B3IV...B9                  
    11724 56.09901 -43.52118 45.8  4.3  57.8 28.3   -3.01 0.91               23.42    23.05    1.0000      0                                        C-R:4IIIb:                 
    12026 56.10451 -43.52965 32.6  6.0  40.9 25.6   -0.99 0.69               23.06    23.32    0.0000      0                   30.0     23.0        A2V...A1IV                 
  1010988 56.08419 -43.53634 25.7 22.1  84.3  2.8   -1.00 0.10    0.57 0.74  20.36    19.70    1.0000      1                   85.0      2.0        G0...G8      -1.69         
  1011039 56.08300 -43.52883 30.3 17.4  66.4  7.1   -2.08 0.21               22.03    21.57    1.0000      1                   86.8      8.0        G0           -1.83         
  1013259 56.08689 -43.52648 28.7  8.3  74.5 14.9   -2.14 0.40               23.14    22.72    0.8866      1                   74.7     10.8        G0...G5                    
  1013456 56.09139 -43.53562  9.9 17.7  62.1  6.2   -2.05 0.21               22.19    21.73    1.0000      1        0.57473    67.4      6.8        sdF0...G0                  
  1013803 56.08677 -43.52694 27.5 16.4  88.6  7.1   -2.15 0.22               22.41    21.97    1.0000      1                   89.6      8.8        F4V...G0                   
  1013939 56.09231 -43.53558  9.0 22.9  83.3  3.6   -1.47 0.06               21.80    21.35    1.0000      1        0.86679    85.3      4.1        G0...G5III   -2.02         
  1014229 56.09216 -43.53504  7.2 22.0  82.0  4.2   -1.64 0.11               21.84    21.38    1.0000      1        0.87178    84.8      3.9        G0...G5III                 
  1014545 56.09106 -43.53240  5.7 25.2  84.0  3.2   -1.44 0.08               21.68    21.27    1.0000      1        0.85821    89.0      3.6        G0...G5III   -2.25         
  1014998 56.09373 -43.53462  5.7 25.5  77.8  3.6   -1.60 0.09               21.52    21.11    1.0000      1        0.86518    83.3      3.0        G0...G5III   -2.62         
  1015693 56.08980 -43.52625 26.1 20.2  93.8  5.5   -1.60 0.13               21.93    21.76    0.0000      0                   90.0      7.0        F2V...F7V                  
  1015915 56.09443 -43.53297  3.8 27.5  76.7  3.0   -1.50 0.00               21.44    20.96    1.0000      1        0.85295    82.1      2.5        G0           -1.72         
  1015982 56.09403 -43.53451  5.7 12.7  81.6  6.9   -1.43 0.13               22.81    22.33    0.0000      0                   83.0      5.0        sdG2...G0                  
  1016071 56.09491 -43.53451  7.1  9.4  66.3 14.8   -2.40 0.34               22.46    22.34    0.0000      0                  118.0     31.0        C-2B                       
  1017156 56.09828 -43.53589 17.0 11.1  74.1 10.2   -1.99 0.19               22.70    22.34    1.0000      1                   76.6     10.8        G0...G5III   -1.76         
  1017445 56.09230 -43.52332 35.3 17.2  81.2  6.2   -1.77 0.16               21.99    21.50    1.0000      1                   84.4      5.3        G0           -1.67         
  1018571 56.09774 -43.52937 18.3 26.0  75.9  3.8   -2.06 0.10               21.12    20.61    1.0000      1                   81.4      4.8        F4V...G0     -2.75         
  1018845 56.09547 -43.52370 34.5 14.2  71.9  7.9   -1.89 0.17               22.15    21.78    1.0000      1                   73.7      7.5        G0...K5III   -1.57         
  1019322 56.09617 -43.52343 35.9 22.3  79.1  5.0   -2.14 0.17               20.76    20.21    1.0000      1                   81.5      5.5        G0...G5III   -2.65         
  1019801 56.10251 -43.53367 24.9 14.8  97.1  6.4   -1.53 0.10               22.28    21.86    1.0000      1                   96.1      9.0        F4V...G5     -1.50         
  1020366 56.10124 -43.52785 28.7 32.2 -33.5  1.3   -0.50 0.04    1.14 0.32  19.69    18.40    1.0000      0                  -31.0      1.0        K5...M0.5                  
  1021910 56.10425 -43.52568 39.8 10.2 100.5  8.9   -1.88 0.25               22.13    21.73    1.0000      1                  111.8      7.6        G0...K2III                 
  1022263 56.10184 -43.52212 45.9 16.7  25.6  2.5   -0.73 0.10               21.32    20.14    0.0000      0                   27.0      3.0        K5...M0.5                  
  1022334 56.10575 -43.52939 35.9 14.6  69.4  6.5   -1.88 0.21               20.64    20.13    1.0000      1                   71.8      2.7        C2-B                       

